Time variability of ultra-fast BAL outflows using SALT: C IV absorption depth based analysis

We probe the small-scale absorption line variability using absorption depth based analysis of a sample of 64 ultra-fast outflow (UFO) C IV broad absorption line (BAL) quasars monitored using the Southern African Large Telescope. We confirm the strong monotonic increase in the strength of variability with increasing outflow velocity. We identify regions inside the BAL trough for each source where the normalized flux difference between two epochs is $>$0.1 for a velocity width $\ge$500 kms$^{-1}$ (called ``variable regions"). We find the total number of variable regions increases with the time interval probed and the number of BALs showing variable regions almost doubles from short ($<$2 yrs) to long ($>$2 yrs) time scales. We study the distributions of variable region properties such as its velocity width, depth, and location. These regions typically occupy a few-tenths of the entire width of the BAL. Their widths are found to increase with increasing time scales having typical widths of ~2000 kms$^{-1}$ for dt $>$ 2 yr. However, their absolute velocity with respect to z$_{em}$ and their relative position within the BAL profile remain random irrespective of the time scale probed. The equivalent width variations of the BALs are strongly dependent on the size and depth of the variable regions but are little dependent on their total number. Finally, we find that ~17% of the UFO BALs show uncorrelated variability within the BAL trough.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
